Smart "Predict, then Optimize"

Many real-world analytics problems involve two significant challenges: prediction and optimization. Due to the typically complex nature of each challenge, the standard paradigm is predict-then-optimize. By and large, machine learning tools are intended to minimize prediction error and do not account for how the predictions will be used in the downstream optimization problem. In contrast, we propose a new and very general framework, called Smart "Predict, then Optimize" (SPO), which directly leverages the optimization problem structure, i.e., its objective and constraints, for designing better prediction models. A key component of our framework is the SPO loss function which measures the decision error induced by a prediction. Training a prediction model with respect to the SPO loss is computationally challenging, and thus we derive, using duality theory, a convex surrogate loss function which we call the SPO+ loss. Most importantly, we prove that the SPO+ loss is statistically consistent with respect to the SPO loss under mild conditions. Our SPO+ loss function can tractably handle any polyhedral, convex, or even mixed-integer optimization problem with a linear objective. Numerical experiments on shortest path and portfolio optimization problems show that the SPO framework can lead to significant improvement under the predict-then-optimize paradigm, in particular when the prediction model being trained is misspecified. We find that linear models trained using SPO+ loss tend to dominate random forest algorithms, even when the ground truth is highly nonlinear.

==> notes.txt <==
literature review
make a proposition showing what is the best prediction when we know the entire distribution of c|x (eliminates c|x)
change alpha=2
improve exposition on how consistency results generalize, not just for one x, what if there is structure?
streamline sgd section and reference more advanced methods to ssvm
create a new section on connection to svm/ml
need pictures to provide intuition of what is happening
c* in thm 2 is not necessarily \bar{c}

generalize to convex sets

exact approach

IP-LP result?

hybrid approach combining LS SPO

convex body generalizations, might make computations better!!
